Towards FPGA Implementation of Neural Network-Based Nonlinearity Mitigation Equalizers in Coherent Optical Transmission Systems

For the first time, recurrent and feedforward neural network-based equalizers for nonlinearity compensation are implemented in an FPGA, with a level of complexity comparable to that of a dispersion equalizer. We demonstrate that the NN-based equalizers can outperform a 1 step-per-span DBP.

==> Fig_data/BER_Exp.csv <==
P,CD,SI,DNN
0,0.0287,0.0179,0.0104
1,0.0208,0.0138,0.00743
2,0.0165,0.00973,0.00448
3,0.0142,0.00833,0.0031
4,0.0164,0.00881,0.00278
5,0.0239,0.0105,0.00373


==> Fig_data/BER_LEAF.csv <==
P,CD,SI,DNN,DBP2,DBP3
-3,0.00693,0.006923196095898,0.0074,0.006166377554146,0.005762864549827
-2,0.003986666666667,0.003856978710769,0.00407,0.003143141331985,0.0026981441912
-1,0.002646666666667,0.002236724892521,0.002023333333333,0.00153810413667,0.001089915908464
0,0.00242,0.001473398143486,0.00094,0.000788836810342,0.000373915668495
1,0.003416666666667,0.001299107892121,0.00045,0.000510015546978,0.000125409735625
2,0.006053333333333,0.001525039699446,0.000303333333333,0.000482651972347,4.27605714344066E-05
3,0.011693333333333,0.002315801025085,0.00024,0.000774078031022,2.03431823055479E-05
4,0.023383333333333,0.005645067585886,0.000453333333333,0.00212311023803,1.73116492560937E-05
5,0.04252,0.013852847386292,0.00068,0.007557053451991,3.98088155704643E-05
6,0.069733333333333,0.028385103993183,0.00213,0.024524224821044,0.000192183239898


==> Fig_data/BER_SSMF.csv <==
P,CD,SI,DNN,DBP2
-3,0.002353333333333,0.002656312534697,0.002713333333333,0.002354464076014
-2,0.001053333333333,0.001207121370567,0.0012,0.000990513535316
-1,0.00046,0.00053739494171,0.000543333333333,0.000392025089606
0,0.000303333333333,0.000319532127503,0.00026,0.000164979219639
1,0.000303333333333,0.000295325148147,0.00016,9.08662142981139E-05
2,0.000636666666667,0.000521256955472,0.000126666666667,8.47233710136936E-05
3,0.001683333333333,0.001057038098558,0.000306666666667,0.000161548800662
4,0.004803333333333,0.002938727293853,0.000706666666667,0.000614204551257
5,0.01212,0.008146455452703,0.002513333333333,0.003029618397002
6,0.026366666666667,0.019096079114864,0.00808,0.012800887632877

